Multi-Agent Systems based on Contextual Defeasible Logic considering Focus

In this paper, we extend previous work on distributed reasoning using Contextual Defeasible Logic (CDL), which enables decentralised distributed reasoning based on a distributed knowledge base, such that the knowledge from different knowledge bases may conflict with each other. However, there are many use case scenarios that are not possible to represent in this model. One kind of such scenarios are the ones that require that agents share and reason with relevant knowledge when issuing a query to others. Another kind of scenarios are those in which the bindings among the agents (defined by means of mapping rules) are not static, such as in knowledge-intensive and dynamic environments. This work presents a multi-agent model based on CDL that not only allows agents to reason with their local knowledge bases and mapping rules, but also allows agents to reason about relevant knowledge (focus) -- which are not known by the agents a priori -- in the context of a specific query. We present a use case scenario, some formalisations of the model proposed, and an initial implementation based on the BDI (Belief-Desire-Intention) agent model.

==> Artigo ICAART (1)/diagrama_sequencia_com_refs.txt <==
@startuml

Alice -> Alice: !query(c1, ed(m1), Rf_A)
Alice -> Alice: locally(ed(m1)) = false
Alice -> Alice: !support(ed(m1))
activate Alice
Alice -> Alice: found rule r_A3 with body ed(m1)_@
ref over Alice, Bob, Catherine, Eric : Alice asks all known contexts for ed(m1)


group par
    group Bob's execution
        Bob -> Bob: !add_focus_rules(c1, Rf)
        Bob -> Bob: locally(¬ed(m1)) = true
        Bob --> Alice: ed(m1) = false
        Alice -> Alice: +supported(¬ed(m1), [Bob]) **[1]**
    end
    group Catherine's execution
        Catherine -> Catherine: !add_focus_rules(c1, Rf)
        Catherine -> Catherine: locally(ed(m1)) = false
        Catherine -> Catherine ++: !support(ed(m1))
        
        Catherine -> Catherine: found rule r_C1 with body spa(m1)_@
        ref over Alice, Bob, Catherine, Eric : Catherine asks all known contexts for spa(m1)
         
        Alice --> Catherine: spa(m1) = undefined
        Bob --> Catherine: spa(m1) = undefined
        activate Eric
        Eric -> Eric: locally(spa(m1)) = true
        Eric --> Catherine: spa(m1) = true
        deactivate Eric
        return +supported(ed(m1), [Eric])

        
        Catherine -> Catherine: !support(¬ed(m1)): fail
        
        Catherine --> Alice: ed(m1) = true
        Alice -> Alice: +supported(ed(m1), [Catherine]) **[2]**
        
    end
    group Eric's execution
        Eric -> Eric: locally(ed(m1)) = false
        Eric -> Eric: !support(ed(m1)): fail
        Eric -> Eric: !support(¬ed(m1)): fail
        Eric --> Alice: ed(m1) = undefined
    end
end
deactivate Alice
Alice -> Alice: !compare_supports(ed(m1), ¬ed(m1))
activate Alice
Alice -> Alice: stronger([Catherine], [Bob]) = [Catherine]
Alice -> Alice: ed(m1) = true
deactivate Alice


@enduml

==> diagrama_sequencia_com_refs.txt <==
@startuml

Alice -> Alice: !query(c1, ed(m1), Rf_A)
Alice -> Alice: locally(ed(m1)) = false
Alice -> Alice: !support(ed(m1))
activate Alice
Alice -> Alice: found rule r_A3 with body ed(m1)_@
ref over Alice, Bob, Catherine, Eric : Alice asks all known contexts for ed(m1)


group par
    group Bob's execution
        Bob -> Bob: !add_focus_rules(c1, Rf)
        Bob -> Bob: locally(¬ed(m1)) = true
        Bob --> Alice: ed(m1) = false
        Alice -> Alice: +supported(¬ed(m1), [Bob]) **[1]**
    end
    group Catherine's execution
        Catherine -> Catherine: !add_focus_rules(c1, Rf)
        Catherine -> Catherine: locally(ed(m1)) = false
        Catherine -> Catherine ++: !support(ed(m1))
        
        Catherine -> Catherine: found rule r_C1 with body spa(m1)_@
        ref over Alice, Bob, Catherine, Eric : Catherine asks all known contexts for spa(m1)
         
        Alice --> Catherine: spa(m1) = undefined
        Bob --> Catherine: spa(m1) = undefined
        activate Eric
        Eric -> Eric: locally(spa(m1)) = true
        Eric --> Catherine: spa(m1) = true
        deactivate Eric
        return +supported(ed(m1), [Eric])

        
        Catherine -> Catherine: !support(¬ed(m1)): fail
        
        Catherine --> Alice: ed(m1) = true
        Alice -> Alice: +supported(ed(m1), [Catherine]) **[2]**
        
    end
    group Eric's execution
        Eric -> Eric: locally(ed(m1)) = false
        Eric -> Eric: !support(ed(m1)): fail
        Eric -> Eric: !support(¬ed(m1)): fail
        Eric --> Alice: ed(m1) = undefined
    end
end
deactivate Alice
Alice -> Alice: !compare_supports(ed(m1), ¬ed(m1))
activate Alice
Alice -> Alice: stronger([Catherine], [Bob]) = [Catherine]
Alice -> Alice: ed(m1) = true
deactivate Alice


@enduml
